Radar-based Dynamic Occupancy Grid Mapping and Object Detection

Environment modeling utilizing sensor data fusion and object tracking is crucial for safe automated driving. In recent years, the classical occupancy grid map approach, which assumes a static environment, has been extended to dynamic occupancy grid maps, which maintain the possibility of a low-level data fusion while also estimating the position and velocity distribution of the dynamic local environment. This paper presents the further development of a previous approach. To the best of the author's knowledge, there is no publication about dynamic occupancy grid mapping with subsequent analysis based only on radar data. Therefore in this work, the data of multiple radar sensors are fused, and a grid-based object tracking and mapping method is applied. Subsequently, the clustering of dynamic areas provides high-level object information. For comparison, also a lidar-based method is developed. The approach is evaluated qualitatively and quantitatively with real-world data from a moving vehicle in urban environments. The evaluation illustrates the advantages of the radar-based dynamic occupancy grid map, considering different comparison metrics.

==> QuanEval_NEES.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
	\begin{tikzpicture}
	\begin{axis}[%
	width=0.72\columnwidth,%4.521in,
	height=1.35in,
	at={(0.758in,0.481in)},
	scale only axis,
%	unbounded coords=jump,
	xmin=0,
	xmax=4.5,
	xlabel style={font=\color{white!15!black}},
	xlabel={$t$ [\si{\second}]},
	xlabel near ticks,
	ymin=0,
	ymax=5.2,
	ylabel style={font=\color{white!15!black}},
	ylabel={$\eta$},
	ylabel near ticks,
	axis background/.style={fill=white},
%	axis x line*=bottom,
%	axis y line*=left,
	legend style={nodes={scale=0.75, transform shape},at={(0.183,0.457)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
	]
	\addplot [line width=1.1pt,color=white!20!black, dotted]
	table[row sep=crcr]{%
		0	nan\\
		0.0500000000000682	nan\\
		0.100000000000136	nan\\
		0.150000000000205	nan\\
		0.200000000000273	0.780569666626251\\
		0.250000000000341	0.458703612482282\\
		0.300000000000409	0.254236594800398\\
		0.350000000000477	0.300641860521325\\
		0.400000000000546	0.406236533052111\\
		0.450000000000614	0.476849833353954\\
		0.500000000000682	0.560049204025717\\
		0.55000000000075	0.961736771282109\\
		0.600000000000819	0.419416290694059\\
		0.650000000000887	0.458154331430158\\
		0.700000000000955	0.843118692922539\\
		0.750000000001023	0.468221768954796\\
		0.800000000001091	0.190150105971413\\
		0.85000000000116	0.412380454043936\\
		0.900000000001228	0.771888936549517\\
		0.950000000001296	0.82759683314487\\
		1.00000000000136	0.536971643841699\\
		1.05000000000143	0.426594039028952\\
		1.1000000000015	0.357375697724634\\
		1.15000000000157	0.501737533657347\\
		1.20000000000164	0.107244851290532\\
		1.25000000000171	0.0599233644606822\\
		1.30000000000177	0.540838424085717\\
		1.35000000000184	0.337039276023286\\
		1.40000000000191	0.436626738281383\\
		1.45000000000198	0.587199422352386\\
		1.50000000000205	0.515254257556891\\
		1.55000000000211	0.650289220703267\\
		1.60000000000218	0.503593115939805\\
		1.65000000000225	0.0520465950411639\\
		1.70000000000232	0.118603691657867\\
		1.75000000000239	0.0690352483377368\\
		1.80000000000246	0.0523854243488272\\
		1.85000000000252	0.264438251280031\\
		1.90000000000259	0.226323017529815\\
		1.95000000000266	0.00392481791562319\\
		2.00000000000273	0.0737489496105361\\
		2.0500000000028	0.123023971474502\\
		2.10000000000286	0.0884932676988878\\
		2.15000000000293	0.0540608492922566\\
		2.200000000003	0.0585170904444839\\
		2.25000000000307	0.0597502613966376\\
		2.30000000000314	0.0406479089020421\\
		2.35000000000321	0.000410074141622394\\
		2.40000000000327	0.102104386164614\\
		2.45000000000334	0.187278939455177\\
		2.50000000000341	0.051212418872344\\
		2.55000000000348	0.113549755215532\\
		2.60000000000355	0.141982301953999\\
		2.65000000000362	0.129335682197365\\
		2.70000000000368	0.0720339509382407\\
		2.75000000000375	0.192738079986239\\
		2.80000000000382	0.283806665647033\\
		2.85000000000389	0.528317261280763\\
		2.90000000000396	1.12203949875149\\
		2.95000000000402	0.77986603569946\\
		3.00000000000409	3.26384094581866\\
		3.05000000000416	1.40687429547833\\
		3.10000000000423	4.35543436619718\\
		3.1500000000043	1.4204595397114\\
		3.20000000000437	4.43449641374707\\
		3.25000000000443	2.74001483470085\\
		3.3000000000045	1.48156549310597\\
		3.35000000000457	2.30892299487848\\
		3.40000000000464	0.498603080643664\\
		3.45000000000471	1.80931891881207\\
		3.50000000000477	1.34326520799609\\
		3.55000000000484	1.25428764632007\\
		3.60000000000491	4.02501316031962\\
		3.65000000000498	1.45478311780288\\
		3.70000000000505	1.314951249791\\
		3.75000000000512	100.39176940776\\
		3.80000000000518	42.0737314036912\\
		3.85000000000525	2.88187889946817\\
		3.90000000000532	1.36206635845245\\
		3.95000000000539	0.388413034901973\\
		4.00000000000546	0.563928266300093\\
		4.05000000000553	0.244834053416415\\
		4.10000000000559	0.106319562144791\\
		4.15000000000566	0.0437806270083834\\
		4.20000000000573	0.00952157892281331\\
		4.2500000000058	0.0762212996669281\\
		4.30000000000587	0.265482283843976\\
		4.35000000000593	0.090314292288637\\
		4.400000000006	0.104504767657334\\
		4.45000000000607	0.000408216137751153\\
		4.50000000000614	0.351987706574135\\
		4.55000000000621	0.00805864487707423\\
		4.60000000000628	-1.00000498384818\\
		4.65000000000634	-0.999995864713264\\
		4.70000000000641	-0.99999715420013\\
		4.75000000000648	-0.999997489308573\\
		4.80000000000655	-0.999996257659467\\
		4.85000000000662	-1.00000147037641\\
		4.90000000000668	-0.99999701932693\\
		4.95000000000675	-1.00000428284786\\
		5.00000000000682	-1.00000123907117\\
	};
	\addlegendentry{Lidar}
	
	\addplot [line width=1.1pt,color=white!60!black]
	table[row sep=crcr]{%
		0	nan\\
		0.0500000000000682	nan\\
		0.100000000000136	nan\\
		0.150000000000205	nan\\
		0.200000000000273	0.245032946229447\\
		0.250000000000341	0.271197238189393\\
		0.300000000000409	0.483649656583255\\
		0.350000000000477	0.896067984706416\\
		0.400000000000546	0.73197965763447\\
		0.450000000000614	0.428649713234498\\
		0.500000000000682	0.25982698314774\\
		0.55000000000075	0.159425810617087\\
		0.600000000000819	0.181159020109429\\
		0.650000000000887	0.00820972616589986\\
		0.700000000000955	0.0558562146284481\\
		0.750000000001023	0.0497051124618425\\
		0.800000000001091	0.0206539957490342\\
		0.85000000000116	0.0065539843181208\\
		0.900000000001228	0.189715720576099\\
		0.950000000001296	0.419824140338849\\
		1.00000000000136	0.636512219464779\\
		1.05000000000143	0.782854500682396\\
		1.1000000000015	0.44588831809872\\
		1.15000000000157	0.410924195084126\\
		1.20000000000164	0.206210064600527\\
		1.25000000000171	0.108813049810661\\
		1.30000000000177	0.13687835164633\\
		1.35000000000184	0.0311944378955631\\
		1.40000000000191	0.00444319886561882\\
		1.45000000000198	0.00890283769479963\\
		1.50000000000205	0.00282216834026853\\
		1.55000000000211	0.000495850096631371\\
		1.60000000000218	0.00274837011762296\\
		1.65000000000225	0.000943940928696219\\
		1.70000000000232	0.0172581460285227\\
		1.75000000000239	0.0658882477444601\\
		1.80000000000246	0.0982909934281576\\
		1.85000000000252	0.141408119322058\\
		1.90000000000259	0.151774923157387\\
		1.95000000000266	0.0481191276462427\\
		2.00000000000273	0.0975089374360355\\
		2.0500000000028	0.0499225048831015\\
		2.10000000000286	0.0915710028166312\\
		2.15000000000293	0.0494656037647386\\
		2.200000000003	0.0315984159598159\\
		2.25000000000307	0.0508569667208268\\
		2.30000000000314	0.0627285810753487\\
		2.35000000000321	0.0735786353819785\\
		2.40000000000327	0.0218417510096227\\
		2.45000000000334	0.0455428183770826\\
		2.50000000000341	0.0131777388240891\\
		2.55000000000348	0.0356421982661137\\
		2.60000000000355	0.00387070156904176\\
		2.65000000000362	0.00331465340306821\\
		2.70000000000368	0.0388424297409391\\
		2.75000000000375	0.242287287883404\\
		2.80000000000382	0.0485757812557812\\
		2.85000000000389	0.0242550233913644\\
		2.90000000000396	0.0298826584612364\\
		2.95000000000402	0.0849928701113313\\
		3.00000000000409	0.237857559422402\\
		3.05000000000416	0.427124541448915\\
		3.10000000000423	0.366732860394717\\
		3.1500000000043	0.284465058579637\\
		3.20000000000437	0.00312387542216691\\
		3.25000000000443	0.0329635578223855\\
		3.3000000000045	0.037745394898073\\
		3.35000000000457	0.0211245551858816\\
		3.40000000000464	0.0762892622566268\\
		3.45000000000471	0.0347612966039859\\
		3.50000000000477	0.00924742307118094\\
		3.55000000000484	0.45301398766885\\
		3.60000000000491	0.196962374812507\\
		3.65000000000498	0.114011483757876\\
		3.70000000000505	0.00581434943537061\\
		3.75000000000512	0.0564164392516319\\
		3.80000000000518	0.100607725169615\\
		3.85000000000525	0.171971607686725\\
		3.90000000000532	0.389605117537811\\
		3.95000000000539	0.0198955690827226\\
		4.00000000000546	0.00135718174395556\\
		4.05000000000553	0.00233673712709147\\
		4.10000000000559	0.00852099082252439\\
		4.15000000000566	0.0198251910330258\\
		4.20000000000573	-1.00000683875405\\
		4.2500000000058	-0.999994923414739\\
		4.30000000000587	-0.999998492403783\\
		4.35000000000593	-0.99999178509551\\
		4.400000000006	-0.999997685788795\\
		4.45000000000607	-1.00000118278867\\
		4.50000000000614	-1.00000040649482\\
		4.55000000000621	-1.00000493405525\\
		4.60000000000628	-1.00000119314713\\
		4.65000000000634	-1.00000611805159\\
		4.70000000000641	-0.999996676105267\\
		4.75000000000648	-1.0000022918012\\
		4.80000000000655	-1.000006296231\\
		4.85000000000662	-1.00000081875937\\
		4.90000000000668	-1.00000421772854\\
		4.95000000000675	-0.99999958375042\\
		5.00000000000682	-1.00000097076306\\
	};
	\addlegendentry{Radar}
	
	\addplot [line width=1.1pt,color=black]
	table[row sep=crcr]{%
		0	3.84\\
		0.0500000000000682	3.84\\
		0.100000000000136	3.84\\
		0.150000000000205	3.84\\
		0.200000000000273	3.84\\
		0.250000000000341	3.84\\
		0.300000000000409	3.84\\
		0.350000000000477	3.84\\
		0.400000000000546	3.84\\
		0.450000000000614	3.84\\
		0.500000000000682	3.84\\
		0.55000000000075	3.84\\
		0.600000000000819	3.84\\
		0.650000000000887	3.84\\
		0.700000000000955	3.84\\
		0.750000000001023	3.84\\
		0.800000000001091	3.84\\
		0.85000000000116	3.84\\
		0.900000000001228	3.84\\
		0.950000000001296	3.84\\
		1.00000000000136	3.84\\
		1.05000000000143	3.84\\
		1.1000000000015	3.84\\
		1.15000000000157	3.84\\
		1.20000000000164	3.84\\
		1.25000000000171	3.84\\
		1.30000000000177	3.84\\
		1.35000000000184	3.84\\
		1.40000000000191	3.84\\
		1.45000000000198	3.84\\
		1.50000000000205	3.84\\
		1.55000000000211	3.84\\
		1.60000000000218	3.84\\
		1.65000000000225	3.84\\
		1.70000000000232	3.84\\
		1.75000000000239	3.84\\
		1.80000000000246	3.84\\
		1.85000000000252	3.84\\
		1.90000000000259	3.84\\
		1.95000000000266	3.84\\
		2.00000000000273	3.84\\
		2.0500000000028	3.84\\
		2.10000000000286	3.84\\
		2.15000000000293	3.84\\
		2.200000000003	3.84\\
		2.25000000000307	3.84\\
		2.30000000000314	3.84\\
		2.35000000000321	3.84\\
		2.40000000000327	3.84\\
		2.45000000000334	3.84\\
		2.50000000000341	3.84\\
		2.55000000000348	3.84\\
		2.60000000000355	3.84\\
		2.65000000000362	3.84\\
		2.70000000000368	3.84\\
		2.75000000000375	3.84\\
		2.80000000000382	3.84\\
		2.85000000000389	3.84\\
		2.90000000000396	3.84\\
		2.95000000000402	3.84\\
		3.00000000000409	3.84\\
		3.05000000000416	3.84\\
		3.10000000000423	3.84\\
		3.1500000000043	3.84\\
		3.20000000000437	3.84\\
		3.25000000000443	3.84\\
		3.3000000000045	3.84\\
		3.35000000000457	3.84\\
		3.40000000000464	3.84\\
		3.45000000000471	3.84\\
		3.50000000000477	3.84\\
		3.55000000000484	3.84\\
		3.60000000000491	3.84\\
		3.65000000000498	3.84\\
		3.70000000000505	3.84\\
		3.75000000000512	3.84\\
		3.80000000000518	3.84\\
		3.85000000000525	3.84\\
		3.90000000000532	3.84\\
		3.95000000000539	3.84\\
		4.00000000000546	3.84\\
		4.05000000000553	3.84\\
		4.10000000000559	3.84\\
		4.15000000000566	3.84\\
		4.20000000000573	3.84\\
		4.2500000000058	3.84\\
		4.30000000000587	3.84\\
		4.35000000000593	3.84\\
		4.400000000006	3.84\\
		4.45000000000607	3.84\\
		4.50000000000614	3.84\\
		4.55000000000621	3.84\\
		4.60000000000628	3.84\\
		4.65000000000634	3.84\\
		4.70000000000641	3.84\\
		4.75000000000648	3.84\\
		4.80000000000655	3.84\\
		4.85000000000662	3.84\\
		4.90000000000668	3.84\\
		4.95000000000675	3.84\\
		5.00000000000682	3.84\\
	};
\addlegendentry{NEES 95\%}

\end{axis}
\node[opacity=1] at (5.15,-0.125){(d)};
\end{tikzpicture}%
